Real-Time Speech Enhancement Using Spectral Subtraction with Minimum Statistics and Spectral Floor

An initial real-time speech enhancement method is presented to reduce the effects of additive noise. The method operates in the frequency domain and is a form of spectral subtraction. Initially, minimum statistics are used to generate an estimate of the noise signal in the frequency domain. The use of minimum statistics avoids the need for a voice activity detector (VAD) which has proven to be challenging to create. As minimum statistics are used, the noise signal estimate must be multiplied by a scaling factor before subtraction from the noise corrupted speech signal can take place. A spectral floor is applied to the difference to suppress the effects of "musical noise". Finally, a series of further enhancements are considered to reduce the effects of residual noise even further. These methods are compared using time-frequency plots to create the final speech enhancement design

==> figures/readme.txt <==
Add the Latex files and the actual images in these directories

N.B. It might be worth dividing the files by chapter for a large project


==> src/readme.txt <==
Add any source code for the project here
